Improving Data Efficiency of Self-supervised Learning for Robotic Grasping

Given the task of learning robotic grasping solely based on a depth camera input and gripper force feedback, we derive a learning algorithm from an applied point of view to significantly reduce the amount of required training data. Major improvements in time and data efficiency are achieved by: Firstly, we exploit the geometric consistency between the undistorted depth images and the task space. Using a relative small, fully-convolutional neural network, we predict grasp and gripper parameters with great advantages in training as well as inference performance. Secondly, motivated by the small random grasp success rate of around 3%, the grasp space was explored in a systematic manner. The final system was learned with 23000 grasp attempts in around 60h, improving current solutions by an order of magnitude. For typical bin picking scenarios, we measured a grasp success rate of 96.6%. Further experiments showed that the system is able to generalize and transfer knowledge to novel objects and environments.

==> data/trainingset-size.txt <==
N Loss Accuracy Precision Recall Fscore
250 0.1939 0.7645 0.7661 0.4293 0.6622
625 0.1590 0.7972 0.8111 0.5161 0.7279
1250 0.1464 0.8054 0.8471 0.5129 0.7494
2188 0.1405 0.8154 0.8241 0.5720 0.7573
3125 0.1300 0.8402 0.8354 0.6523 0.7910
5000 0.1163 0.8609 0.8786 0.6793 0.8299
7500 0.1108 0.8514 0.8923 0.6337 0.8250
10000 0.1064 0.8788 0.8865 0.7326 0.8507
12500 0.1023 0.8749 0.8955 0.7102 0.8512
17500 0.0966 0.8781 0.9140 0.7005 0.8622
23000 0.0957 0.8783 0.9175 0.7005 0.8640

